Program Transformations for Asynchronous and Batched Query Submission

The performance of database/Web-service backed applications can be significantly improved by asynchronous submission of queries/requests well ahead of the point where the results are needed, so that results are likely to have been fetched already when they are actually needed. However, manually writing applications to exploit asynchronous query submission is tedious and error-prone. In this paper we address the issue of automatically transforming a program written assuming synchronous query submission, to one that exploits asynchronous query submission. Our program transformation method is based on data flow analysis and is framed as a set of transformation rules. Our rules can handle query executions within loops, unlike some of the earlier work in this area. We also present a novel approach that, at runtime, can combine multiple asynchronous requests into batches, thereby achieving the benefits of batching in addition to that of asynchronous submission. We have built a tool that implements our transformation techniques on Java programs that use JDBC calls; our tool can be extended to handle Web service calls. We have carried out a detailed experimental study on several real-life applications, which shows the effectiveness of the proposed rewrite techniques, both in terms of their applicability and the performance gains achieved.

==> fig/basync/rubis/behavior/basync.dat <==
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	1
52	1
53	1
54	1
55	1
56	1
57	1
58	1
59	1
60	1
61	1
62	1
63	1
64	1
65	1
66	1
67	1
68	1
69	1
70	1
71	1
72	1
73	1
74	1
75	1
76	1
77	1
78	1
79	1
80	1
81	1
82	1
83	1
84	1
85	1
86	1
87	1
88	1
89	1
90	1
91	1
92	1
93	1
94	1
95	1
96	1
97	1
98	1
99	1
100	1
101	1
102	1
103	1
104	1
105	1
106	1
107	1
108	1
109	1
110	1
111	1
112	1
113	1
114	1
115	1
116	1
117	1
118	1
119	1
120	1
121	1
122	1
123	1
124	1
125	1
126	1
127	1
128	1
129	1
130	1
131	1
132	1
133	1
134	1
135	1
136	1
137	1
138	1
139	1
140	1
141	1
142	1
143	1
144	1
145	1
146	1
147	1
148	1
149	1
150	1
151	1
152	1
153	1
154	1
155	1
156	1
157	1
158	1
159	1
160	1
161	1
162	1
163	1
164	1
165	1
166	1
167	1
168	1
169	1
170	1
171	1
172	1
173	1
174	1
175	1
176	1
177	1
178	1
179	1
180	1
181	1
182	1
183	1
184	1
185	1
186	1
187	1
188	312
189	313
190	1
191	1
192	1
193	1
194	1
195	1
196	1
197	1
198	1
199	1
200	1
201	1
202	1
203	1
204	1
205	1
206	1
207	1
208	1
209	1
210	1
211	1
212	1
213	1
214	1
215	1
216	1
217	1
218	1
219	1
220	1
221	1
222	1
223	1
224	1
225	1
226	1
227	1
228	1
229	1
230	1
231	1
232	1
233	1
234	1
235	1
236	1
237	1
238	1
239	1
240	1
241	394
242	1
243	1
244	1
245	1
246	1
247	1
248	1
249	1
250	1
251	1
252	1
253	1
254	1
255	1
256	1
257	1
258	1
259	1
260	1
261	1
262	1
263	1
264	1
265	1
266	1
267	1
268	1
269	1
270	1
271	1
272	1
273	1
274	1
275	1
276	1
277	1
278	1
279	1
280	1
281	1
282	1
283	1
284	1
285	1
286	1
287	1
288	1
289	1
290	1
291	1
292	1
293	1
294	1
295	1
296	1
297	1
298	1
299	1
300	1
301	1
302	1
303	1
304	1
305	1
306	1
307	1
308	1
309	1
310	1
311	1
312	1
313	1
314	1
315	1
316	1
317	1
318	1
319	1
320	1
321	1
322	1
323	1
324	1
325	1
326	1
327	1
328	1
329	1
330	1
331	1
332	1
333	1
334	1
335	1
336	1
337	1
338	1
339	1
340	1
341	1
342	1
343	1
344	1
345	1
346	1
347	1
348	1
349	1
350	1
351	1
352	1
353	1
354	1
355	1
356	1
357	1
358	1
359	1
360	1
361	1
362	1
363	1
364	1
365	1
366	1
367	1
368	1
369	1
370	1
371	1
372	1
373	1
374	1
375	1
376	1
377	1
378	1
379	1
380	1
381	1
382	1
383	1
384	333
385	1
386	1
387	1
388	1
389	1
390	1
391	1
392	1
393	1
394	1
395	1
396	1
397	1
398	1
399	1
400	1
401	1
402	1
403	1
404	1
405	1
406	1
407	1
408	453
409	1
410	1
411	1
412	1
413	1
414	1
415	1
416	1
417	1
418	1
419	1
420	1
421	1
422	1
423	1
424	1
425	1
426	1
427	1
428	1
429	1
430	1
431	1
432	1
433	1
434	1
435	1
436	1
437	1
438	1
439	1
440	1
441	1
442	1
443	1
444	1
445	1
446	1
447	1
448	1
449	1
450	1
451	1
452	1
453	1
454	1
455	1
456	1
457	1
458	1
459	1
460	1
461	1
462	1
463	1
464	1
465	1
466	1
467	1
468	410
469	1
470	1
471	1
472	1
473	1
474	1
475	1
476	1
477	1
478	1
479	1
480	490
481	1
482	1
483	1
484	1
485	1
486	1
487	1
488	1
489	1
490	1
491	1
492	1
493	1
494	1
495	1
496	1
497	1
498	1
499	1
500	1
501	1
502	1
503	1
504	1
505	1
506	1
507	1
508	1
509	1
510	1
511	1
512	1
513	1
514	1
515	1
516	1
517	1
518	1
519	1
520	1
521	1
522	1
523	1
524	1
525	1
526	1
527	1
528	1
529	1
530	1
531	1
532	1
533	1
534	1
535	1
536	1
537	1
538	1
539	1
540	1
541	1
542	1
543	1
544	1
545	1
546	1
547	1
548	1
549	1
550	1
551	1
552	1
553	1
554	1
555	1
556	1
557	1
558	1
559	1
560	1
561	1
562	1
563	442
564	1
565	1
566	1
567	1
568	1
569	362
570	1
571	1
572	1
573	1
574	1
575	1
576	1
577	1
578	1
579	1
580	1
581	1
582	1
583	392
584	1
585	1
586	1
587	1
588	1
589	426
590	472
591	1
592	552
593	1
594	1
595	1
596	1
597	1
598	1
599	1
600	1
601	1
602	1
603	1
604	1
605	1
606	1
607	1
608	1
609	1
610	1
611	1
612	1
613	1
614	1
615	1
616	1
617	1
618	359
619	1
620	421
621	544
622	391
623	358
624	688
625	1
626	770
627	569
628	662
629	1
630	1
631	1
632	1
633	1
634	1
635	1
636	1
637	1
638	1
639	879
640	1
641	1
642	1
643	1
644	1
645	1
646	1
647	1
648	1
649	1
650	1
651	1
652	1
653	1
654	1
655	1
656	1
657	1
658	1
659	1
660	1
661	1
662	1
663	1
664	1
665	1
666	1
667	1
668	1
669	1
670	1
671	1
672	1
673	1
674	1
675	1
676	1
677	1
678	1
679	1
680	1
681	1
682	1
683	1
684	1
685	1
686	1
687	1
688	1
689	1
690	307
691	330
692	338
693	306
694	367
695	392
696	509
697	1
698	1
699	561
700	1046
701	973
702	1708
703	679
704	6775
705	4073
706	10000


==> fig/basync/rubis/iter/vui-async.dat <==
1.05	990
2.05	1180
3.05	3278
4.05	12652
5.05	16399


==> fig/basync/rubis/iter/vui-basync.dat <==
1.25	39.2
2.25	1277
3.25	2863
4.25	11398
5.25	10745


==> fig/basync/rubis/iter/vui-batch.dat <==
0.85	1094
1.85	1300
2.85	3196
3.85	12128
4.85	9497



==> fig/basync/rubis/iter/vui-orig.dat <==
0.65	982
1.65	1254
2.65	3830
3.65	16712
4.65	31293



==> fig/basync/rubis/nresp/async.dat <==
1       6174
2       6175
3       6177
4       11585
5       14540


==> fig/basync/rubis/nresp/asynct.dat <==
1       612
2       847
3       2957
4       11712
5       14881


==> fig/basync/rubis/nresp/basync.dat <==
1       6534
2       6705
3       7438
4       7861
5       9618


==> fig/basync/rubis/nresp/basynct-ut.dat <==
1       979
2       2674
3       2888
4       8451
5       10138


==> fig/basync/rubis/nresp/basynct.dat <==
1       1072
2       5579
3       5811
4       5854
5       9258


==> fig/basync/rubis/nresp/batch.dat <==
1       8275
2       8277
3       8289
4       8382
5       8697


==> fig/basync/rubis/nresp/orig.dat <==
1       1185
2       1482
3       4145
4       15546
5       30820


==> fig/forum/forum-orig-warm.dat <==
0.8	0.007
1.8	0.048
2.8	0.457
3.8	3.597


==> fig/forum/forum-trans-warm.dat <==
1.0     0.036
2.0     0.058
3.0	0.154
4.0	0.797


==> fig/movie/movie-orig.dat <==
1.0	170.25    


==> fig/movie/movie-trans.dat <==
2.0     83.903
3.0     50.096
4.0	34.592
5.0	31.320
6.0	25.995
7.0	24.724


==> fig/rubis/iterations/rubis-orig-cold.dat <==
0.65	0.105
1.65	0.631
2.65	0.862
3.65	6.732
4.65	50.339


==> fig/rubis/iterations/rubis-orig-warm.dat <==
1.05	0.008
2.05	0.084
3.05	0.654
4.05	5.108
5.05	46.371


==> fig/rubis/iterations/rubis-trans-cold.dat <==
0.8     0.115
1.8     0.74
2.8	0.229
3.8	0.903
4.8	9.052


==> fig/rubis/iterations/rubis-trans-warm.dat <==
1.2     0.047
2.2     0.129
3.2	0.26
4.2	0.754
5.2	5.916


==> fig/rubis/postgres/rubis-orig.dat <==
1.0     20.991


==> fig/rubis/postgres/rubis-trans.dat <==
2.0     11.581
3.0     6.458
4.0	4.658
5.0	4.406
6.0	4.596
7.0	4.549
8.0	4.475


==> fig/rubis/thread/rubis-orig.dat <==
1.0     46.371


==> fig/rubis/thread/rubis-trans.dat <==
2.0     20.696
3.0     9.381
4.0	6.471
5.0	5.199
6.0	4.466
7.0	4.193
8.0	4.310


==> fig/travcat/iterations/travcat-orig-cold.dat <==
0.65	4.327
1.65	29.308
2.65	190.589


==> fig/travcat/iterations/travcat-orig-warm.dat <==
1.1	0.012
2.1	0.128
3.1	1.237


==> fig/travcat/iterations/travcat-trans-cold.dat <==
0.85     4.31
1.85     5.454
2.85     6.281


==> fig/travcat/iterations/travcat-trans-warm.dat <==
1.3     0.023
2.3     0.136
3.3	0.695


==> fig/travcat/threads/travcat-orig.dat <==
1.0     190.589


==> fig/travcat/threads/travcat-trans.dat <==
2.0     161.681
3.0     113.56
4.0	63.768
5.0	46.334
6.0	40.615
7.0	40.828
8.0	40.543

